Gravitational Waves and the Galactic Potential

Over the next decade, third-generation interferometers and the space-based LISA mission will observe binaries in galactic centers involving supermassive black holes with millions of solar masses. More precise measurements of more extreme events that probe stronger gravitational fields can have a tremendous impact on fundamental physics, astrophysics, and cosmology. However, at the galactic scale, accretion disks, dark matter halos, and dense populations of compact objects can interact gravitationally with coalescing bodies. The role these astrophysical structures play in the evolution and gravitational-wave signature of binary systems remains largely unexplored and previous studies have often relied on ad-hoc Newtonian approximations. In this thesis, we aim to improve this picture. We study how tidal deformations of matter surrounding black holes can mask off deviations from General Relativity. We also explore the deep connection between light rings -- closed orbits of massless particles -- and the proper oscillation modes of compact objects. We show that independently of the presence of an environment, the light ring controls the late-time appearance of infalling matter to distant observers and how the final black hole formed in a collision relaxes to stationarity. Finally, we develop the first fully-relativistic framework capable of studying gravitational wave emission in non-vacuum environments. We apply it to galactic black-hole binaries surrounded by a dark matter halo and observe the conversion between matter and gravitational waves. This coupling results in significant changes in the energy flux emitted, which could help constrain the properties of galactic matter distributions.

==> ThesisCorrection.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Scott
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

----> Chapter 1

1. Implemented suggestion of "... a GW signal from the coalescence of two BHs with masses of 36 and 24 solar masses"

2. Changed description of the 2.6 solar mass Compact Object in GW190814 to a "curious object which is either
the lightest BH or the heaviest neutron star ever observed (or perhaps, even “something else")"

3. Changed mention of LIGO-India to "it is planned that LIGO-India will join the network"

4. Corrected the upper limit on EMRI population rates to one order of magnitude in Section 1.2.1 

5. Added a mention to PTA detections at the end of Section 1.1



----> Chapter 2

1. Corrected geodesic equation in Eq. (2.9)

2. At the start of Section 2.1.2, removed the term "astrophysical" and corrected to "systems on timescales where the expansion of the Universe is negligible (e.g. the LISA mission lifetime).""

3. Before Eq. (2.11), added that the Kerr family is a BH solution, i.e. it is a vacuum solution with an event horizon

4. Removed the "background" before "spacetime with a background metric..." before Eq. (2.18)

5. Added a phrase stating that the "junk" radiation can be reduced by multiplying the source term by a starting "window" function that varies smoothly between 0 and 1, with an explicit example that was used. 




----> Chapter 3

1. Added space between where and hypergeometric function after Eq. (3.33)

2. Removed additional equal signa from Eq. (3.101)





----> Chapter 4

1. Clarified that is the amplitude of the field that varies by only a few percent in caption of Fig. 4.1 

2. Did not sketch the computation but added Detweiler's seminal paper where the computation is done expliticly using a small frequency expansion and exploiting the similarities with the hydrogen atom.

3. Corrected the caption of Fig. 4.2. The scale of the images is 1000M instead of the previous 100M stated.

4. Corrected "lower and lower" to "smaller and smaller" after Eq. 4.11

5. Corrected typo in "vector fields" at the end of Section 4.4



----> Chapter 6

1. Added a brief comment on the first paragraph of this chapter's discussion about the ingoing work (still very preliminary) to try to quantify more systematically both the environment's properties and the needed SNR to detect structure beyond the prompt ringdown.




----> Chapter 7

1. Explicitly stated that we ignore the terms involving 16M^2\omega^2/k^2 in build-up time estimates below Eq. (7.8)

2. Took out the section where the numerical adiabatic evolution in the time vs frequency-domain was performed. We plan to make an erratum in the original publication considering the correct normalization condition for the 4-velocity.  



----> Chapter 9

1. Changed text following Eq. (9.8) to "which we explicitly compute for circular motion".

2. Added "with" in the text following Eq. (9.12) 
 
3. Corrected "in" to "to" in "... with respect to vacuum in powers of M/a_0" before Eq. (9.22).

4. Corrected spelling mistake in "led" in footnote 2.

5. Added a paragraph on the Discussion section on the relevance of environmental effectsd for PTAs.



----> Chapter 10

1. Removed stray "hat" in the last paragraph.



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Gaurav
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

----> Chapter 6

1. Add Nollert "About the significance of quasinormal modes of black holes" in the introduction of this section

 

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
David
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


----> Chapter 1

1. Already corrected Kerr-family innacurate description (see Scott's corrections)

2. "build" -> "building" in the second to last paragraph of this chapter





----> Chapter 2

1. "are" to "can be" before Eq. (2.16) (did not understand the "Horizon?" )

2. "eingenvalues/eingenvectors" -> "eigenvalues/eigenvectors" after Eq. (2.59)



----> Chapter 3

1. "analogous" -> analogue in first paragraph of Section (3.1)


----> Chapter 4

Changed beginning phrase of the last sentence of Section (4.2) to "Again, our results are consistent with the prediction from perturbation theory,"



----> Chapter 5

1. Removed "Therefore" in paragraph before Eq. (5.1)

2. Corrected "tthe" after Detweiler's quote

3. Quantified how excellent the eikonal approximation for the QNM frequencies is after Eq. (5.19)

4. At the end of Section 5.2.2 clarified that the observed luminosity decay for that source is controlled by the LR frequency. For this source, this result might not be obvious but it becomes more clear why this is the case in the following sections. 

5. After Eq. 5.41 changed "This two point-particles" to "the two point-particles".

6. Changed first phrase of Secrtion 5.3 to "Our results strengthen the point of view that \acs{LR}s control how dynamical processes
look to outside observers, while horizons play a secondary role on this."

7. In the beginning of the Discussion session removed the "trapping region" description of the LR to not confuse with "trapping surface". Now it is stated that "the LR can be seen as a region where high frequency waves..."



----> Chapter 6

1. In the second paragraph put ``tiny'' inside the ``'' to emphasize that this is not a mathematically precise statement (namely it is norm dependent, but I did not want to enter into much of those technical details here and references mentioned discuss them).



----> Chapter 7

1. Corrected a typo in a comma in the Discussion 


----> Chapter 9

1. "Plunging" -> "Plugging" before Eq. (9.13)

